CTC-aligned Audio-Text Embedding for Streaming Open-vocabulary Keyword Spotting

This paper introduces a novel approach for streaming openvocabulary keyword spotting (KWS) with text-based keyword enrollment. For every input frame, the proposed method finds the optimal alignment ending at the frame using connectionist temporal classification (CTC) and aggregates the frame-level acoustic embedding (AE) to obtain higher-level (i.e., character, word, or phrase) AE that aligns with the text embedding (TE) of the target keyword text. After that, we calculate the similarity of the aggregated AE and the TE. To the best of our knowledge, this is the first attempt to dynamically align the audio and the keyword text on-the-fly to attain the joint audio-text embedding for KWS. Despite operating in a streaming fashion, our approach achieves competitive performance on the LibriPhrase dataset compared to the non-streaming methods with a mere 155K model parameters and a decoding algorithm with time complexity O(U), where U is the length of the target keyword at inference time.

==> README.txt <==
It is essential to read the complete set of instructions provided within the template before creating your manuscript for submission to Interspeech 2024.

Templates are provided for both LaTeX and Microsoft Word. The organisers strongly recommend LaTeX, because the template has provides many useful features.

Note: the Microsoft Word template is not included in the Paper Kit from the Overleaf Gallery.

Files included:

LaTeX
-----

Interspeech2024.cls - defines the Interspeech2024 document class

IEEEtran.bst - BibTeX Bibliography Style file

template.tex - the template in LaTeX format: start from this to create your own manuscript

mybib.bib - example bibliography for use with LaTeX + BibTeX

for_review.pdf - the output from template.tex created with the correct settings for double-blind review, with author names & affiliations redacted *** READ THIS DOCUMENT: it contains important instructions that you need to follow ***

camera_ready.pdf - the output from template.tex created with the correct settings for publication, with author names & affiliations revealed

Microsoft Word
--------------

A basic template providing the necessary styles is provided in the Paper Kit available from the conference website. Authors must refer to the above PDFs for full instructions and manuscript specifications.


==> mybib.txt <==
@inproceedings{batchnorm,
	Author = {Sergey Ioffe and
                  Christian Szegedy},
	Pages = {448--456},
	Title = {Batch Normalization: Accelerating Deep Network Training by Reducing Internal Covariate Shift},
 	Booktitle = {Proc. International Conference on Machine Learning (ICML)},
	Year = {2015}}

@INPROCEEDINGS{ctc_chinese,
  author={Wang, Yiyan and Long, Yanhua},
  booktitle={2018 11th International Symposium on Chinese Spoken Language Processing (ISCSLP)}, 
  title={Keyword Spotting Based On CTC and RNN For Mandarin Chinese Speech}, 
  year={2018},
  volume={},
  number={},
  pages={374-378},
  keywords={Hidden Markov models;Acoustics;Lattices;Keyword search;Task analysis;Neural networks;Phonetics;Keyword Spotting;end-to-end;Connectionist Temporal Classifier;Chinese syllables},
  doi={10.1109/ISCSLP.2018.8706631}}


@inproceedings{cosine_decay,
	Author = {Ilya Loshchilov and
                  Frank Hutter},
	Title = {{SGDR:} Stochastic Gradient Descent with Restarts},
 	Booktitle = {Proc. International Conference on Learning Representations (ICLR)},
	Year = {2017}}


@inproceedings{tara_small,
	Author = {Tara N. Sainath and Carolina Parada},
	Pages = {1478--1482},
	Title = {Convolutional neural networks for small-footprint keyword spotting},
 	Booktitle = {Proc. Interspeech},
	Year = {2015}}

@article{adam,
  title={Adam: A method for stochastic optimization},
  author={Kingma, Diederik P and Ba, Jimmy},
  journal={arXiv:1412.6980},
  year={2014}
}

@INPROCEEDINGS{a100,
  author={Anzt, Hartwig and Tsai, Yuhsiang M. and Abdelfattah, Ahmad and Cojean, Terry and Dongarra, Jack},
  booktitle={IEEE/ACM Performance Modeling, Benchmarking and Simulation of High Performance Computer Systems (PMBS)}, 
  title={Evaluating the Performance of NVIDIA’s A100 Ampere GPU for Sparse and Batched Computations}, 
  year={2020},
  volume={},
  number={},
  pages={26-38},
  keywords={Kernel;Graphics processing units;Sparse matrices;Bandwidth;Linear algebra;Libraries;Benchmark testing;Sparse Linear Algebra;Sparse Matrix Vector Product;Batched Linear Algebra;NVIDIA A100 GPU},
  doi={10.1109/PMBS51919.2020.00009}}

@article{cnn,
	Author = {Yann Lecun and Yoshua Bengio},
	Journal = {The handbook of brain theory and neural networks},
	Title = {Convolutional networks for images, speech, and time-series},
	Year = {1995}}


@inproceedings{qbye_google,
	Author = {Chen, Guoguo and Parada, Carolina and Sainath, Tara N.},
	Pages = {5236--5240},
	Title = {Query-by-example keyword spotting using long short-term memory networks},
 	Booktitle = {Proc. IEEE International Conference on Acoustics, Speech and Signal Processing (ICASSP)},
	Year = {2015}}


@inproceedings{qbye_attention,
	Author = {Jinmiao Huang and Waseem Gharbieh and Han Suk Shim and Eugene Kim},
	Pages = {6858--6862},
	Title = {Query-By-Example Keyword Spotting System Using Multi-Head Attention and Soft-triple Loss},
 	Booktitle = {Proc. IEEE International Conference on Acoustics, Speech and Signal Processing (ICASSP)},
	Year = {2021}}


@article{donut,
  title={{DONUT:} CTC-based Query-by-Example Keyword Spotting},
  author={Loren Lugosch and
                  Samuel Myer and
                  Vikrant Singh Tomar},
  journal={arXiv:1811.10736},
  year={2018}
}


@inproceedings{traditional,
	Author = {Rose, R.C. and Paul, D.B.},
    pages={129--132},
	Title = {A hidden Markov model based keyword recognition system},
 	Booktitle = {Proc. IEEE International Conference on Acoustics, Speech and Signal Processing (ICASSP)},
	Year = {1990}}


@inproceedings{google_small,
	Author = {Guoguo Chen and Carolina Parada and Georg Heigold},
	Title = {Small-Footprint Keyword Spotting using Deep Neural Networks},
 	Booktitle = {Proc. IEEE International Conference on Acoustics, Speech and Signal Processing (ICASSP)},
	Year = {2014}}


@inproceedings{apple1,
	Author = {K. Nishu and M. Cho and D. Naik},
	Pages = {1613--1617},
	Title = {Matching Latent Encoding for Audio-Text based Keyword Spotting},
 	Booktitle = {Proc. Interspeech},
	Year = {2023}}


@article{apple2,
	Author = {Kumari Nishu and Minsik Cho and Paul Dixon and Devang Naik},
	Journal = {arXiv:2308.06472},
	Title = {Flexible Keyword Spotting based on Homogeneous Audio-Text Embedding},
	Year = {2023}}

@inproceedings{libriphrase,
	Author = {H.-K. Shin and H. Han and D. Kim and S.-W. Chung and H.-G. Kang},
	Pages = {1871--1875},
	Title = {Learning Audio-Text Agreement for Open-vocabulary Keyword Spotting},
 	Booktitle = {Proc. Interspeech},
	Year = {2022}}



@inproceedings{phonmatchnet,
	Author = {Y.-H. Lee and N. Cho},
	Pages = {3964--3968},
	Title = {{PhonMatchNet}: Phoneme-Guided Zero-Shot Keyword Spotting for User-Defined Keywords},
 	Booktitle = {Proc. Interspeech},
	Year = {2023}}



@article{viterbi,
  author={Viterbi, A.},
  journal={IEEE Transactions on Information Theory}, 
  title={Error bounds for convolutional codes and an asymptotically optimum decoding algorithm}, 
  year={1967},
  volume={13},
  number={2},
  pages={260-269},
  keywords={},
  doi={10.1109/TIT.1967.1054010}}


@article{onlinekws,
	Author = {Kyuyeon Hwang and
                  Minjae Lee and
                  Wonyong Sung},
	Journal = {arXiv:1512.08903},
	Title = {Online Keyword Spotting with a Character-Level Recurrent Neural Network},
	Year = {2015}}

@article{mobilenet,
  author       = {Andrew G. Howard and
                  Menglong Zhu and
                  Bo Chen and
                  Dmitry Kalenichenko and
                  Weijun Wang and
                  Tobias Weyand and
                  Marco Andreetto and
                  Hartwig Adam},
	Journal = {	arXiv:1704.04861},
	Title = {MobileNets: Efficient Convolutional Neural Networks for Mobile Vision Applications},
	Year = {2017}}


@article{ld,
  title={Binary codes capable of correcting deletions, insertions, and reversals},
  author={Vladimir I. Levenshtein},
  journal={Soviet physics. Doklady},
  year={1965},
  volume={10},
  pages={707-710},
  url={https://api.semanticscholar.org/CorpusID:60827152}
}

@inproceedings{ctc,
	Author = {Graves, Alex and Fern\'{a}ndez, Santiago and Gomez, Faustino and Schmidhuber, J\"{u}rgen},
    Pages = {369--376},
	Title = {Connectionist temporal classification: labelling unsegmented sequence data with recurrent neural networks},
    Booktitle = {Proc. the 23rd International Conference on Machine Learning (ICML)},
	Year = {2006}}


@inproceedings{He-ICLR,
	Author = {W. He and W. Wang and K. Livescu},
	Title = {Multi-view recurrent neural acoustic word embeddings},
 	Booktitle = {Proc. International Conference on Learning Representations (ICLR)},
	Year = {2017}}

@inproceedings{Jung-INTERSPEECH,
	Author = {M. Jung and H. Kim},
	Pages = {5170--5174},
	Title = {Asymmetric proxy loss for multi-view acoustic word embeddings},
 	Booktitle = {Proc. Interspeech},
	Year = {2022}}


@inproceedings{Wang-CVPR,
	Author = {X. Wang and X. Han and W. Huang and D. Dong and M. R. Scott},
	Pages = {5022--5030},
	Title = {Multi-similarity loss with general pair weighting for deep metric learning},
 	Booktitle = {Proc.  the IEEE/CVF Conference on Computer Vision and Pattern Recognition (CVPR)},
	Year = {2019}}

@inproceedings{Yi-ICPR,
	Author = {D. Yi and Z. Lei and S. Liao and S. Z. Li},
	Pages = {34--39},
	Title = {Deep metric learning for person re-identification},
 	Booktitle = {Proc. International Conference on Pattern Recognition},
	Year = {2014}}

@inproceedings{Ko-ICASSP,
	Author = {T. Ko and V. Peddinti and D. Povey and M. L. Seltzer and S. Khudanpur},
	Pages = {5220--5224},
	Title = {A study on data augmentation of reverberant speech for robust speech recognition},
 	Booktitle = {Proc. IEEE International Conference on Acoustics, Speech and Signal Processing (ICASSP)},
	Year = {2017}}

@article{Snyder-arxiv,
	Author = {D. Snyder and G. Chen and D. Povey},
	Journal = {arXiv:1510.08484v1},
	Title = {MUSAN: A music, speech, and noise corpus},
	Year = {2015}}
